Soft-Bellman Equilibrium in Affine Markov Games: Forward Solutions and Inverse Learning

Markov games model interactions among multiple players in a stochastic, dynamic environment. Each player in a Markov game maximizes its expected total discounted reward, which depends upon the policies of the other players. We formulate a class of Markov games, termed affine Markov games, where an affine reward function couples the players' actions. We introduce a novel solution concept, the soft-Bellman equilibrium, where each player is boundedly rational and chooses a soft-Bellman policy rather than a purely rational policy as in the well-known Nash equilibrium concept. We provide conditions for the existence and uniqueness of the soft-Bellman equilibrium and propose a nonlinear least-squares algorithm to compute such an equilibrium in the forward problem. We then solve the inverse game problem of inferring the players' reward parameters from observed state-action trajectories via a projected-gradient algorithm. Experiments in a predator-prey OpenAI Gym environment show that the reward parameters inferred by the proposed algorithm outperform those inferred by a baseline algorithm: they reduce the Kullback-Leibler divergence between the equilibrium policies and observed policies by at least two orders of magnitude.

==> psi_decoupled.dat <==
iter,seed1,seed2,seed3,seed4,seed5,seed6,seed7,seed8,seed9,seed10
1,1136.083191,1172.996241,1154.01241,1150.19272,1195.840754,1166.480213,1165.07986,1164.044585,1140.779494,1168.423061
2,1085.071075,1104.372555,1119.513479,1087.608681,1134.748345,1110.164144,1100.366552,1116.20273,1096.687815,1110.418828
3,1071.160127,1079.878272,1101.504844,1058.578584,1119.539427,1078.609132,1069.94361,1094.154593,1072.655019,1082.348168
4,1067.824546,1070.562925,1085.25125,1055.921233,1080.211175,1059.192032,1057.762073,1082.209112,1070.02373,1077.827309
5,1060.649238,1066.277694,1076.508294,1049.626676,1071.646881,1050.435314,1048.715111,1077.517825,1063.654051,1056.992278
6,398.3640222,1059.785098,1068.582878,1046.642552,1064.841841,1047.097591,1044.177458,1074.089858,1061.916815,1049.875074
7,398.3584228,1055.855569,1063.763354,1043.349504,1057.609223,1045.917921,1041.332645,1069.660965,1055.035211,1041.120271
8,,1051.930176,1059.188008,1041.435915,1054.151318,1044.941088,1040.262881,1066.46872,1052.442208,1039.710132
9,,1049.079935,1056.359311,1040.236602,1050.501907,1044.021536,1037.873056,1063.517625,1050.978106,1038.021553
10,,1047.445117,1053.810829,1039.178085,1048.13723,1043.254259,1036.910284,1061.487142,1050.109166,1037.347549
11,,1046.009225,1051.848222,1038.416561,1046.618126,1042.498591,1036.530494,1059.35198,1046.966943,1033.48633
12,,1044.362921,1049.964877,1037.783016,1045.199319,1041.880445,1033.801806,1057.750935,1045.407611,1032.836881
13,,1043.295139,1048.396235,1037.276281,1043.278483,1041.240287,1033.455738,1056.099394,1044.213311,1032.607317
14,,1041.857871,1046.861154,1036.825309,1041.933881,1040.82651,1032.875394,1054.773872,1043.438103,1031.227531
15,,1041.189531,1045.551669,1036.433526,1040.992633,1037.677963,1032.690029,1053.446762,1040.348255,1030.808865
16,,1038.904966,1044.299576,1036.069404,1040.034212,67.88404523,126.899038,1052.313159,1038.43993,1030.496218
17,,1038.195325,1043.28665,1035.620721,1039.209164,67.55656996,126.8949034,1051.193476,1037.988971,1030.359955
18,,1037.271281,1042.403162,1035.262432,1038.161863,67.55653781,,1050.196825,1037.559291,1030.234739
19,,1036.901572,1041.716004,1034.372627,1037.275635,,,1049.220277,1037.178707,1030.113724
20,,1034.490158,1041.067191,1034.083029,1035.116103,,,1047.980299,1036.863256,1030.000584
21,,1034.031502,1040.504944,1032.827005,1034.438987,,,1047.041984,1034.026497,1029.891505
22,,1033.803451,1039.945923,1032.469075,1032.695936,,,1045.768466,1033.646426,1029.745772
23,,1033.054022,1039.45032,1032.308461,1032.203589,,,1045.217595,1033.464888,1029.635114
24,,1032.81326,1038.947577,1029.579892,1030.499403,,,1041.911312,1031.087339,1029.088498
25,,1032.636403,1038.499458,1028.71308,1030.057734,,,1041.197424,1030.765302,1028.923889
26,,1032.484758,1038.038575,1028.218473,1029.693013,,,1040.909696,1030.677092,1028.321277
27,,1032.337841,1037.627341,1028.090149,1029.478976,,,1036.837616,1030.077906,1028.070383
28,,1032.204607,1037.200157,1027.822945,1029.370793,,,1036.022726,1029.814941,1027.985464
29,,1032.071682,1036.818773,1027.687751,1028.68452,,,1035.733889,1029.578001,1027.524922
30,,1031.978718,1036.419863,1027.591319,1028.457759,,,1034.118833,1029.492815,1027.350129
31,,1030.55997,1036.063187,1027.520752,1028.160982,,,1033.625761,1028.79565,138.5803449
32,,1030.423946,1035.688581,1026.793258,1028.018704,,,1032.589174,1028.612624,129.5089337
33,,1030.361707,1035.352644,1026.75593,1027.926099,,,1032.368773,1028.451987,129.5089324
34,,1030.014821,1034.999234,1026.575994,1027.81115,,,1031.62288,1028.380006,
35,,1029.911567,1034.680874,1026.489576,1027.732512,,,1031.391507,1028.31666,
36,,1029.78467,1034.346101,1026.41412,1027.32598,,,1030.709691,1028.257846,
37,,1029.621606,1034.042746,1026.385521,1027.183281,,,1030.301908,1028.200899,
38,,1029.539821,1033.72444,1026.316692,1026.725511,,,1030.120971,1028.147722,
39,,1029.475335,1033.43399,1026.273509,1026.533257,,,1029.961789,1028.09333,
40,,1029.420869,1033.130312,1026.145718,1026.472523,,,1029.812118,1028.056653,
41,,1028.445168,1032.851104,1026.107601,1025.989601,,,1029.665813,1027.093669,
42,,1028.171481,1032.560572,1026.069052,1025.730787,,,1029.526455,1026.83409,
43,,1028.112254,1032.291422,1026.03674,1025.675831,,,1029.39552,1026.729051,
44,,1028.037292,1032.013023,231.3878809,1025.644256,,,1029.272433,1026.629405,
45,,1027.989236,1031.753365,225.7390594,1025.630048,,,1029.155729,1026.551695,
46,,1027.849183,1031.486757,57.20921876,1025.471895,,,1029.046752,1026.508868,
47,,1027.787885,1031.236867,57.19098375,1025.422292,,,1028.947207,1026.480101,
48,,1027.730172,1030.982657,57.06564416,1025.378763,,,1028.853905,1025.54026,
49,,1027.679756,1030.743943,57.06564416,1025.345677,,,1028.76536,1025.467129,
50,,1027.613709,1030.503967,,1025.327398,,,1028.682699,1025.371145,
51,,1027.581658,1030.279153,,1025.295056,,,1028.603305,1025.329565,
52,,1027.535613,1030.056499,,1025.275948,,,1028.528159,1025.29985,
53,,1027.468108,1029.849367,,1025.25869,,,1028.455247,1025.28176,
54,,1027.433279,1029.64771,,1025.24849,,,1028.385509,1025.002594,
55,,1027.41295,1029.461942,,1025.238772,,,1028.317392,1024.960781,
56,,1027.392944,1029.282289,,,,,1028.226906,1024.921182,
57,,1027.373414,1029.121202,,,,,1028.150962,1024.907054,
58,,1027.353907,1028.966663,,,,,1027.468035,1024.892648,
59,,1027.334811,1028.825402,,,,,1027.285114,1024.884266,
60,,1027.315778,1028.689514,,,,,1027.220709,,
61,,1027.295465,1028.567527,,,,,1026.261045,,
62,,1027.278523,1028.449279,,,,,1025.977416,,
63,,1027.26026,1028.339364,,,,,1025.86443,,
64,,1027.242111,1028.233601,,,,,1025.779953,,
65,,1027.217274,1028.134623,,,,,1025.746108,,
66,,1027.196551,1028.039055,,,,,1025.697922,,
67,,1026.827144,1027.949259,,,,,1025.662841,,
68,,1026.717149,1027.862394,,,,,1025.642678,,
69,,1026.682803,1027.780559,,,,,1025.441113,,
70,,1026.170041,1027.701276,,,,,1025.368259,,
71,,1026.014541,1027.62641,,,,,1025.344247,,
72,,1025.975611,1027.553756,,,,,1025.313013,,
73,,1025.93378,1027.484983,,,,,1025.291654,,
74,,1025.917578,1027.418108,,,,,1025.25641,,
75,,1025.878548,1027.354644,,,,,1025.243637,,
76,,1025.863591,1027.292795,,,,,1025.208413,,
77,,1025.851989,1027.233945,,,,,1025.192544,,
78,,1025.839008,1027.176465,,,,,1025.1375,,
79,,1025.829212,1027.121627,,,,,1025.118395,,
80,,,1027.06795,,,,,1025.099982,,
81,,,1027.01661,,,,,1025.074778,,
82,,,1026.96626,,,,,1025.06203,,
83,,,1026.917985,,,,,1025.054204,,
84,,,1026.870561,,,,,,,
85,,,1026.82499,,,,,,,
86,,,1026.780161,,,,,,,
87,,,1026.736997,,,,,,,
88,,,1026.694488,,,,,,,
89,,,1026.651846,,,,,,,
90,,,1026.613069,,,,,,,
91,,,1026.57402,,,,,,,
92,,,1026.535514,,,,,,,
93,,,1026.496617,,,,,,,
94,,,1026.4615,,,,,,,
95,,,1026.425888,,,,,,,
96,,,1026.390759,,,,,,,
97,,,1026.35668,,,,,,,
98,,,1026.323065,,,,,,,
99,,,1026.290421,,,,,,,
100,,,1026.258229,,,,,,,

==> psi_game.dat <==
iter,seed1,seed2,seed3,seed4,seed5,seed6,seed7,seed8,seed9,seed10
1,289.0061486,194.4380569,269.1753529,223.5722518,255.3717275,189.317771,264.7727242,193.2555178,199.0955718,183.461779
2,11.06027931,16.3685361,10.54645518,10.90346697,8.575378205,7.684790888,9.077261772,13.69208246,7.867789593,6.941648581
3,3.493932325,5.136409923,4.044902678,4.042841423,2.977438485,2.44664588,3.344905285,5.911924666,2.495387456,2.859883024
4,2.122312156,2.956988399,2.023436257,1.998256516,1.915750688,1.818570507,2.585364698,2.646205714,1.655902757,2.085652544
5,1.77120002,2.202327625,1.630581613,1.7617102,1.592432475,1.506701338,2.057398789,1.770189035,1.384162643,1.766000064
6,1.569224839,1.642668637,1.409042596,1.511277381,1.494540859,1.315188187,1.781208234,1.516979223,1.224424809,1.557055613
7,1.422089836,1.447534135,1.263631407,1.357147643,1.348560114,1.183681901,1.616487676,1.360269374,1.113303519,1.39666764
8,1.307841028,1.305632606,1.157518606,1.241722137,1.237544325,1.082851337,1.48773249,1.242694063,1.02966903,1.261241474
9,1.215642149,1.195170887,1.074244755,1.149376294,1.148653971,1.002027217,1.382784904,1.148565064,0.9634532598,1.147441083
10,1.13918971,1.105560053,1.00605743,1.072774599,1.075086741,0.9361218841,1.295144719,1.070755697,0.9091635964,1.057504784
11,1.07444137,1.031070981,0.9486911799,1.007679185,1.043313615,0.8816897048,1.220560442,1.005153234,0.8634861408,0.9876898636
12,1.018646083,0.9680033407,0.8995219789,0.9513940734,0.9854139744,0.836004995,1.156036576,0.9490788403,0.8242863124,0.9315474432
13,0.9698673004,0.9138264578,0.8567947525,0.9020846238,0.9351167714,0.7969490118,1.099368209,0.9006384717,0.7901081069,0.8846035349
14,0.9267087892,0.8667347981,0.8192638067,0.8584395337,0.8908798501,0.7629814407,1.048895375,0.8584112859,0.759919506,0.8442240169
15,0.8881417434,0.8253933348,0.786005718,0.8194862097,0.8709519731,0.7330239467,1.00333648,0.8212904402,0.7329639049,0.8087947429
16,0.8533919766,0.7887906349,0.7563138213,0.8017560091,0.8337585522,0.7063179437,0.9616778723,0.7883970839,0.7086722212,0.7772612965
17,0.821865188,0.7561438505,0.7296342669,0.7684749472,0.8003297159,0.6823127572,0.9231012645,0.7590285275,0.6866067187,0.7628978379
18,0.79309664,0.726836471,0.705524917,0.7383332854,0.7700937955,0.660592609,0.8869411454,0.7326218751,0.6664243884,0.7358782385
19,0.7667165833,0.700375528,0.683627587,0.7109233362,0.7425979219,0.6408320239,0.8696965119,0.7087254126,0.6478520864,0.7112799413
20,0.7424259934,0.6763616189,0.6636485452,0.6859154997,0.7174771157,0.6227687199,0.8361843535,0.6869752137,0.6306693163,0.6887466338
21,0.7199792155,0.654467376,0.6453443815,0.6630384108,0.6944328279,0.6061866841,0.8040399477,0.6769179437,0.6146960194,0.66799777
22,0.6991713758,0.6344217189,0.6285115203,0.6420639704,0.6732176907,0.5909051709,0.7731331791,0.6578401998,0.5997837746,0.6488079771
23,0.6798291737,0.6159981326,0.6129782879,0.6227962129,0.653624443,0.5767712151,0.7435226459,0.6402698793,0.5858093598,0.6309931775
24,0.6618041258,0.599005805,0.5985988233,0.6050633356,0.6354777239,0.5636542975,0.7154137353,0.6240251866,0.5726699823,0.6144008372
25,0.644967608,0.5832828322,0.5852483451,0.588712315,0.6186278723,0.5514423753,0.689052611,0.6089540847,0.5602797026,0.6065868245
26,0.6292072109,0.5686909418,0.5728194314,0.5736055182,0.6029461575,0.5400388168,0.6645987101,0.5949282977,0.548566714,
27,0.6144240427,0.5551113474,0.5612190689,0.5596187016,0.58832105,0.529359962,0.6420498871,0.5818387067,0.5374712306,
28,0.6005306974,0.5424414545,0.55036629,0.5563287063,0.5746552628,0.519333139,0.6212548068,0.5695917826,0.526943794,
29,0.5874496817,0.5305922186,0.5401902664,,0.56186338,0.5098950252,0.6019813468,0.558106794,0.5169438494,
30,0.5751121487,0.5194860043,0.5306287569,,0.5498699368,,0.5839899126,0.5473136014,,
31,0.5634568383,0.5090548357,,,0.5386078603,,0.5670850875,0.5371508982,,
32,0.5524291616,0.4992389546,,,0.5280171971,,0.5511441026,0.5275647948,,
33,0.5419803909,,,,0.5180440768,,0.5361267944,,,
34,0.532066938,,,,,,0.5220665073,,,
35,,,,,,,0.5090381887,,,
36,,,,,,,0.4971078739,,,
37,,,,,,,0.4862840117,,,
38,,,,,,,0.4764974208,,,
